Accurate Training Data for Occupancy Map Prediction in Automated Driving Using Evidence Theory

Automated driving fundamentally requires knowledge about the surrounding geometry of the scene. Modern approaches use only captured images to predict occupancy maps that represent the geometry. Training these approaches requires accurate data that may be acquired with the help of LiDAR scanners. We show that the techniques used for current benchmarks and training datasets to convert LiDAR scans into occupancy grid maps yield very low quality, and subsequently present a novel approach using evidence theory that yields more accurate reconstructions. We demonstrate that these are superior by a large margin, both qualitatively and quantitatively, and that we additionally obtain meaningful uncertainty estimates. When converting the occupancy maps back to depth estimates and comparing them with the raw LiDAR measurements, our method yields a MAE improvement of 30% to 52% on nuScenes and 53% on Waymo over other occupancy ground-truth data. Finally, we use the improved occupancy maps to train a state-of-the-art occupancy prediction method and demonstrate that it improves the MAE by 25% on nuScenes.

==> data/heatmap/mini_p_fn_p_fp_sweep.csv <==
method,split,p_fn,p_fp,delta_1_25,delta_1_25_2,delta_1_25_3,log_rmse,mae,rel_abs,rmse
bba,trainval,0.1,0.1,0.7202242612838745,0.8913049101829529,0.9524390697479248,0.3271345794200897,2.4056687355041504,0.2633345127105713,5.408033847808838
bba,trainval,0.1,0.2,0.6633689999580383,0.8689037561416626,0.9446442723274231,0.3560931086540222,2.7914388179779053,0.30762171745300293,5.913506507873535
bba,trainval,0.1,0.3,0.6226752400398254,0.8522803783416748,0.9386269450187683,0.3764173090457916,3.0785558223724365,0.3399096131324768,6.282774925231934
bba,trainval,0.1,0.4,0.5895367860794067,0.838117241859436,0.9332959055900574,0.3931334614753723,3.3270998001098633,0.3672810196876526,6.6060028076171875
bba,trainval,0.1,0.5,0.5610405802726746,0.8251579999923706,0.9281048774719238,0.40818411111831665,3.558779001235962,0.3921733796596527,6.9122538566589355
bba,trainval,0.1,0.6,0.5345403552055359,0.8122639060020447,0.9226937890052795,0.4228123426437378,3.792614698410034,0.4168170690536499,7.221731185913086
bba,trainval,0.1,0.7,0.5082572102546692,0.7988835573196411,0.9168941378593445,0.43762344121932983,4.036738395690918,0.44211074709892273,7.542686462402344
bba,trainval,0.1,0.8,0.4815348982810974,0.7843211889266968,0.910626232624054,0.45281359553337097,4.299960613250732,0.4686982035636902,7.883176803588867
bba,trainval,0.1,0.9,0.450727254152298,0.7669933438301086,0.902986466884613,0.47023439407348633,4.617866039276123,0.5000312328338623,8.287489891052246
bba,trainval,0.2,0.1,0.7781850695610046,0.9096280932426453,0.959447979927063,0.29771557450294495,2.0260698795318604,0.21963956952095032,4.880023002624512
bba,trainval,0.2,0.2,0.7173723578453064,0.8852377533912659,0.9515603184700012,0.33088311553001404,2.4330251216888428,0.2678338885307312,5.44130802154541
bba,trainval,0.2,0.3,0.6697055697441101,0.8649243712425232,0.9448107481002808,0.35583677887916565,2.7587223052978516,0.30582737922668457,5.867333889007568
bba,trainval,0.2,0.4,0.6285058856010437,0.8467980623245239,0.9386121034622192,0.37693512439727783,3.0482025146484375,0.33912813663482666,6.2368059158325195
bba,trainval,0.2,0.5,0.5919386744499207,0.830017626285553,0.9326185584068298,0.3958340287208557,3.32147479057312,0.3699169456958771,6.589280128479004
bba,trainval,0.2,0.6,0.557754397392273,0.8134579062461853,0.9262148141860962,0.4141615033149719,3.5965936183929443,0.40034201741218567,6.9479804039001465
bba,trainval,0.2,0.7,0.5243149399757385,0.7960321307182312,0.9190670847892761,0.43316271901130676,3.8932857513427734,0.43249619007110596,7.338778972625732
bba,trainval,0.2,0.8,0.4889085292816162,0.7764826416969299,0.9106639623641968,0.45383960008621216,4.229767799377441,0.4682359993457794,7.778303623199463
bba,trainval,0.2,0.9,0.4486923813819885,0.7528125047683716,0.9002228379249573,0.4777695834636688,4.643383026123047,0.5110567808151245,8.308318138122559
bba,trainval,0.3,0.1,0.8262751698493958,0.9265918135643005,0.9651263952255249,0.2709105610847473,1.710820198059082,0.1825743168592453,4.4116740226745605
bba,trainval,0.3,0.2,0.7653830647468567,0.9025561809539795,0.9576626420021057,0.3058958053588867,2.113513708114624,0.23062944412231445,5.001499652862549
bba,trainval,0.3,0.3,0.7156453728675842,0.8815433382987976,0.9510221481323242,0.3331752419471741,2.4482665061950684,0.27059227228164673,5.459673881530762
bba,trainval,0.3,0.4,0.6701443195343018,0.8612574338912964,0.9444147944450378,0.3574002683162689,2.7609140872955322,0.30743861198425293,5.867371082305908
bba,trainval,0.3,0.5,0.6269582509994507,0.8413443565368652,0.9377914071083069,0.379812091588974,3.064965009689331,0.34283447265625,6.254221439361572
bba,trainval,0.3,0.6,0.5861808061599731,0.8216816782951355,0.9308490753173828,0.4012998044490814,3.3719544410705566,0.3778928220272064,6.64860725402832
bba,trainval,0.3,0.7,0.5460066199302673,0.8010919094085693,0.9228803515434265,0.4235532283782959,3.702432155609131,0.41498059034347534,7.080197334289551
bba,trainval,0.3,0.8,0.5032922625541687,0.7774380445480347,0.912946343421936,0.4487026035785675,4.093933582305908,0.4579857289791107,7.592133522033691
bba,trainval,0.3,0.9,0.4540731608867645,0.7479226589202881,0.8999868035316467,0.47873038053512573,4.59002685546875,0.5111770033836365,8.23220443725586
bba,trainval,0.4,0.1,0.8663609623908997,0.9411637783050537,0.9696246385574341,0.24714744091033936,1.4440538883209229,0.1510721743106842,3.9886837005615234
bba,trainval,0.4,0.2,0.8114556670188904,0.9201623797416687,0.963230311870575,0.28005605936050415,1.8081302642822266,0.19451671838760376,4.557861804962158
bba,trainval,0.4,0.3,0.7614504098892212,0.8997235298156738,0.9569863080978394,0.3087446689605713,2.1399638652801514,0.2343212068080902,5.0372514724731445
bba,trainval,0.4,0.4,0.7143728137016296,0.8792536854743958,0.9505934119224548,0.3347040116786957,2.457710027694702,0.2724265158176422,5.470564842224121
bba,trainval,0.4,0.5,0.667461097240448,0.8577841520309448,0.9436708092689514,0.3598703444004059,2.7807400226593018,0.310749351978302,5.890876770019531
bba,trainval,0.4,0.6,0.6201909780502319,0.835301399230957,0.9362467527389526,0.3846226632595062,3.1157572269439697,0.34998244047164917,6.316110134124756
bba,trainval,0.4,0.7,0.5727488398551941,0.8115748167037964,0.9278218746185303,0.40997180342674255,3.4779117107391357,0.39166489243507385,6.780604362487793
bba,trainval,0.4,0.8,0.5233964323997498,0.7847341895103455,0.9170159101486206,0.43855637311935425,3.9055845737457275,0.4398108720779419,7.34117317199707
bba,trainval,0.4,0.9,0.4646894037723541,0.7496843934059143,0.9019401669502258,0.4744398593902588,4.475651264190674,0.5025453567504883,8.078733444213867
bba,trainval,0.5,0.1,0.8968725800514221,0.9518930912017822,0.9730764031410217,0.22731435298919678,1.2260758876800537,0.12500545382499695,3.6065783500671387
bba,trainval,0.5,0.2,0.8554389476776123,0.93696129322052,0.968306303024292,0.2539941668510437,1.5181705951690674,0.15995150804519653,4.108549118041992
bba,trainval,0.5,0.3,0.8091863989830017,0.9188473224639893,0.9628512263298035,0.28166067600250244,1.8232998847961426,0.19651274383068085,4.579759120941162
bba,trainval,0.5,0.4,0.7619650363922119,0.8992898464202881,0.9568994641304016,0.3088264465332031,2.136990785598755,0.23423828184604645,5.032247543334961
bba,trainval,0.5,0.5,0.7136524319648743,0.8780295848846436,0.9503118991851807,0.33553898334503174,2.462977170944214,0.2734370529651642,5.476256847381592
bba,trainval,0.5,0.6,0.662224292755127,0.8540701866149902,0.9426670074462891,0.363206684589386,2.817941188812256,0.3156737685203552,5.937351703643799
bba,trainval,0.5,0.7,0.6075811982154846,0.8274832963943481,0.9337523579597473,0.3920403718948364,3.21012282371521,0.3616775572299957,6.434065818786621
bba,trainval,0.5,0.8,0.5494028329849243,0.7971168160438538,0.9225023984909058,0.424092173576355,3.672304153442383,0.414850652217865,7.029594421386719
bba,trainval,0.5,0.9,0.4806153476238251,0.7569535374641418,0.905532956123352,0.46581488847732544,4.311244964599609,0.4866276681423187,7.8617377281188965
bba,trainval,0.6,0.1,0.917102038860321,0.9582942128181458,0.9751480221748352,0.21312390267848969,1.0609474182128906,0.10469266772270203,3.2769641876220703
bba,trainval,0.6,0.2,0.8917311429977417,0.949934184551239,0.9724794626235962,0.23092423379421234,1.2639681100845337,0.12968160212039948,3.6766207218170166
bba,trainval,0.6,0.3,0.857326865196228,0.9374376535415649,0.9684720039367676,0.2530178725719452,1.5053142309188843,0.1585322618484497,4.087878227233887
bba,trainval,0.6,0.4,0.8143858909606934,0.9205570816993713,0.9633928537368774,0.27878087759017944,1.7889988422393799,0.1925557255744934,4.527799606323242
bba,trainval,0.6,0.5,0.7662548422813416,0.9005970358848572,0.9573473334312439,0.30663999915122986,2.10849666595459,0.23096828162670135,4.991801738739014
bba,trainval,0.6,0.6,0.713200569152832,0.8772056102752686,0.9501387476921082,0.3360595405101776,2.466007947921753,0.27406513690948486,5.479287624359131
bba,trainval,0.6,0.7,0.6526583433151245,0.84868323802948,0.9410484433174133,0.36859336495399475,2.884376287460327,0.32393714785575867,6.020755767822266
bba,trainval,0.6,0.8,0.5846790671348572,0.8146597146987915,0.9294057488441467,0.40488046407699585,3.384982109069824,0.38255763053894043,6.656599044799805
bba,trainval,0.6,0.9,0.5040505528450012,0.7694680094718933,0.9113937616348267,0.4519719183444977,4.08373498916626,0.46218210458755493,7.564999580383301
bba,trainval,0.7,0.1,0.9262233972549438,0.9603404998779297,0.9756014943122864,0.2081637978553772,0.9628577828407288,0.09078916162252426,3.0450685024261475
bba,trainval,0.7,0.2,0.9170178174972534,0.9582293629646301,0.9751470685005188,0.2131699174642563,1.0608805418014526,0.10471152514219284,3.276171922683716
bba,trainval,0.7,0.3,0.8980058431625366,0.9520582556724548,0.9731765389442444,0.22657670080661774,1.2163808345794678,0.12395092099905014,3.586871862411499
bba,trainval,0.7,0.4,0.8685835003852844,0.9414687156677246,0.9697694778442383,0.24609987437725067,1.4282900094985962,0.14943581819534302,3.9616997241973877
bba,trainval,0.7,0.5,0.8274463415145874,0.9255644083023071,0.9649642109870911,0.27116355299949646,1.7027045488357544,0.1822403371334076,4.396730422973633
bba,trainval,0.7,0.6,0.7753644585609436,0.9042722582817078,0.958503246307373,0.3014950156211853,2.047109603881836,0.22372211515903473,4.9051690101623535
bba,trainval,0.7,0.7,0.7128492593765259,0.8767954111099243,0.9500790238380432,0.33628302812576294,2.467644691467285,0.27437204122543335,5.480720520019531
bba,trainval,0.7,0.8,0.6348345279693604,0.8396594524383545,0.9381586313247681,0.3781222999095917,3.009652614593506,0.33899354934692383,6.178299903869629
bba,trainval,0.7,0.9,0.5382040143013,0.7887324690818787,0.9195973873138428,0.43149715662002563,3.7690889835357666,0.42696940898895264,7.154038906097412
bba,trainval,0.8,0.1,0.9219896197319031,0.9561023712158203,0.9728214740753174,0.2177118957042694,0.9667978882789612,0.08481884002685547,3.0123791694641113
bba,trainval,0.8,0.2,0.9265478253364563,0.9598923325538635,0.9751960635185242,0.209008127450943,0.9516637325286865,0.0883827731013298,3.010448932647705
bba,trainval,0.8,0.3,0.923167884349823,0.9599003791809082,0.9757006764411926,0.2088286429643631,0.9994876384735107,0.09660593420267105,3.1350150108337402
bba,trainval,0.8,0.4,0.9120884537696838,0.9566957354545593,0.9746063351631165,0.21676820516586304,1.1035953760147095,0.11012937873601913,3.36448073387146
bba,trainval,0.8,0.5,0.8900756239891052,0.9491977095603943,0.9723002314567566,0.23197568953037262,1.2747328281402588,0.13107699155807495,3.6946444511413574
bba,trainval,0.8,0.6,0.8528240919113159,0.935535192489624,0.9679296612739563,0.25577571988105774,1.534479022026062,0.162119522690773,4.133808612823486
bba,trainval,0.8,0.7,0.794106125831604,0.9121261835098267,0.9609057903289795,0.2905452251434326,1.9206761121749878,0.2085253745317459,4.721007347106934
bba,trainval,0.8,0.8,0.7125533223152161,0.8765143156051636,0.9500005841255188,0.3364773094654083,2.469158172607422,0.2746245265007019,5.482410430908203
bba,trainval,0.8,0.9,0.5937734246253967,0.8185372352600098,0.9309645891189575,0.4001140594482422,3.313206672668457,0.37455201148986816,6.562902450561523
bba,trainval,0.9,0.1,0.8939417004585266,0.939685583114624,0.9631602764129639,0.2532678246498108,1.1731160879135132,0.09175336360931396,3.3717997074127197
bba,trainval,0.9,0.2,0.9094799757003784,0.9487107396125793,0.9683851003646851,0.23325897753238678,1.052713394165039,0.08664776384830475,3.1565029621124268
bba,trainval,0.9,0.3,0.919292151927948,0.9544112086296082,0.9717814922332764,0.22135436534881592,0.9834349751472473,0.08488480001688004,3.037269115447998
bba,trainval,0.9,0.4,0.9251080751419067,0.9582589864730835,0.9741509556770325,0.2133658230304718,0.9513716101646423,0.08577589690685272,2.9953932762145996
bba,trainval,0.9,0.5,0.9262796640396118,0.9602504372596741,0.9755295515060425,0.20828618109226227,0.9606413245201111,0.0904141515493393,3.038546085357666
bba,trainval,0.9,0.6,0.9198668003082275,0.9590844511985779,0.9754461050033569,0.21100886166095734,1.0333415269851685,0.10116518288850784,3.213505744934082
bba,trainval,0.9,0.7,0.8981218338012695,0.9520506262779236,0.9731655120849609,0.22651581466197968,1.2149969339370728,0.123830147087574,3.5838589668273926
bba,trainval,0.9,0.8,0.840881884098053,0.9308464527130127,0.9665413498878479,0.26309388875961304,1.613266944885254,0.17157882452011108,4.258830547332764
bba,trainval,0.9,0.9,0.7123082280158997,0.8762552738189697,0.9499521851539612,0.33665597438812256,2.4712131023406982,0.2748528718948364,5.486091136932373


==> data/heatmap/mini_p_fn_p_fp_sweep_04.csv <==
method,split,p_fn,p_fp,delta_1_25,delta_1_25_2,delta_1_25_3,log_rmse,mae,rel_abs,rmse
bba04,trainval,0.1,0.1,0.4595373570919037,0.8236326575279236,0.9212667346000671,0.43296754360198975,3.9439280033111572,0.44681647419929504,7.080902099609375
bba04,trainval,0.1,0.2,0.4227348268032074,0.8078317046165466,0.9154936075210571,0.4485849440097809,4.213639259338379,0.47448840737342834,7.413541793823242
bba04,trainval,0.1,0.3,0.39832544326782227,0.7969291806221008,0.911430835723877,0.45903366804122925,4.398993015289307,0.49344685673713684,7.638622760772705
bba04,trainval,0.1,0.4,0.37927183508872986,0.788019061088562,0.9081898927688599,0.4670226573944092,4.550609111785889,0.5082721710205078,7.822193145751953
bba04,trainval,0.1,0.5,0.3639001250267029,0.7802433967590332,0.9052720069885254,0.4741099178791046,4.685344219207764,0.521325409412384,7.988544464111328
bba04,trainval,0.1,0.6,0.3489638566970825,0.772795557975769,0.902237594127655,0.4808427691459656,4.816622734069824,0.5339487195014954,8.148229598999023
bba04,trainval,0.1,0.7,0.334951788187027,0.7653217315673828,0.8994020223617554,0.4872177243232727,4.943314552307129,0.5460262298583984,8.298663139343262
bba04,trainval,0.1,0.8,0.3207492530345917,0.7574278116226196,0.8963632583618164,0.49417930841445923,5.080752372741699,0.5592315793037415,8.461360931396484
bba04,trainval,0.1,0.9,0.3044222891330719,0.7482798099517822,0.8929043412208557,0.5021318197250366,5.2346415519714355,0.5744587779045105,8.6419038772583
bba04,trainval,0.2,0.1,0.4977591037750244,0.8313173055648804,0.9261229634284973,0.4208296835422516,3.713637113571167,0.42356356978416443,6.832762718200684
bba04,trainval,0.2,0.2,0.44922658801078796,0.8089027404785156,0.9182735085487366,0.44223323464393616,4.065908908843994,0.4609796106815338,7.2633185386657715
bba04,trainval,0.2,0.3,0.4168783128261566,0.7937064170837402,0.9129159450531006,0.45623326301574707,4.311062335968018,0.4860585033893585,7.567018508911133
bba04,trainval,0.2,0.4,0.39169567823410034,0.7812781929969788,0.9083103537559509,0.4676915109157562,4.514139652252197,0.5068327188491821,7.81864070892334
bba04,trainval,0.2,0.5,0.37021803855895996,0.769825279712677,0.9041371941566467,0.4775730073451996,4.6978983879089355,0.5251067876815796,8.045772552490234
bba04,trainval,0.2,0.6,0.3513634204864502,0.7592202425003052,0.9001684784889221,0.4867505431175232,4.873994827270508,0.5422077178955078,8.265410423278809
bba04,trainval,0.2,0.7,0.3326561748981476,0.7486333847045898,0.8958316445350647,0.49599531292915344,5.056169033050537,0.5596389174461365,8.491910934448242
bba04,trainval,0.2,0.8,0.31379032135009766,0.7371352910995483,0.8913451433181763,0.5055219531059265,5.247016429901123,0.577824592590332,8.721366882324219
bba04,trainval,0.2,0.9,0.2921854257583618,0.723832368850708,0.8861017823219299,0.5168734192848206,5.472216606140137,0.5997313261032104,8.989751815795898
bba04,trainval,0.3,0.1,0.5379538536071777,0.8436580896377563,0.9320573806762695,0.4048715829849243,3.4388301372528076,0.39529430866241455,6.495049953460693
bba04,trainval,0.3,0.2,0.4795266091823578,0.815375804901123,0.9222832322120667,0.43238943815231323,3.8690342903137207,0.44191426038742065,7.038020133972168
bba04,trainval,0.3,0.3,0.43995559215545654,0.7953753471374512,0.9153892397880554,0.4506261646747589,4.170310020446777,0.4740258753299713,7.409199237823486
bba04,trainval,0.3,0.4,0.40838754177093506,0.7791349291801453,0.9097118973731995,0.46501144766807556,4.42100191116333,0.4999023675918579,7.72094202041626
bba04,trainval,0.3,0.5,0.3815677762031555,0.76446133852005,0.9042895436286926,0.477865070104599,4.649892807006836,0.5233707427978516,8.006525039672852
bba04,trainval,0.3,0.6,0.3572099804878235,0.7501068115234375,0.8989377617835999,0.48991745710372925,4.873824596405029,0.5457983016967773,8.287212371826172
bba04,trainval,0.3,0.7,0.33466583490371704,0.7360492944717407,0.8934904336929321,0.5016905069351196,5.101348876953125,0.5679404139518738,8.571878433227539
bba04,trainval,0.3,0.8,0.3106131851673126,0.720795750617981,0.8871038556098938,0.5145458579063416,5.354717254638672,0.5924921035766602,8.88536262512207
bba04,trainval,0.3,0.9,0.2840845584869385,0.7030647993087769,0.8796984553337097,0.52923983335495,5.65303373336792,0.6210970878601074,9.240848541259766
bba04,trainval,0.4,0.1,0.5855824947357178,0.8602461218833923,0.9389412999153137,0.384175181388855,3.109778881072998,0.36035242676734924,6.0608415603637695
bba04,trainval,0.4,0.2,0.5164086818695068,0.827796995639801,0.9278982877731323,0.417560338973999,3.604175329208374,0.41529080271720886,6.70800256729126
bba04,trainval,0.4,0.3,0.46966156363487244,0.8032051920890808,0.9195120930671692,0.4401457905769348,3.9608500003814697,0.4540322721004486,7.155448913574219
bba04,trainval,0.4,0.4,0.4318372309207916,0.7823688387870789,0.9125345945358276,0.45823773741722107,4.2588419914245605,0.4860912561416626,7.522760391235352
bba04,trainval,0.4,0.5,0.39895838499069214,0.7638126015663147,0.9061188697814941,0.473985493183136,4.531740665435791,0.5145663619041443,7.863052845001221
bba04,trainval,0.4,0.6,0.36918365955352783,0.7459797263145447,0.899503231048584,0.48908117413520813,4.7990922927856445,0.5423012375831604,8.196412086486816
bba04,trainval,0.4,0.7,0.340538889169693,0.7272493839263916,0.8923868536949158,0.5042534470558167,5.0807647705078125,0.5708349347114563,8.550010681152344
bba04,trainval,0.4,0.8,0.3118256628513336,0.7076946496963501,0.884158730506897,0.5205040574073792,5.392046928405762,0.6017872095108032,8.938210487365723
bba04,trainval,0.4,0.9,0.27939286828041077,0.684415340423584,0.8742149472236633,0.53933185338974,5.768260955810547,0.6385433673858643,9.388176918029785
bba04,trainval,0.5,0.1,0.6423012614250183,0.8808347582817078,0.9465447068214417,0.35881364345550537,2.734292984008789,0.3185100853443146,5.550139904022217
bba04,trainval,0.5,0.2,0.5643760561943054,0.8476273417472839,0.9352132081985474,0.39594030380249023,3.2577402591705322,0.37839239835739136,6.254390239715576
bba04,trainval,0.5,0.3,0.5089184045791626,0.8196424245834351,0.9258869290351868,0.4233373701572418,3.6652944087982178,0.42390206456184387,6.783371925354004
bba04,trainval,0.5,0.4,0.4648439884185791,0.7952211499214172,0.9174994230270386,0.445393830537796,4.012387752532959,0.4619540870189667,7.220542907714844
bba04,trainval,0.5,0.5,0.42534416913986206,0.7719429135322571,0.9098097681999207,0.4649045169353485,4.330880641937256,0.4966787099838257,7.612818717956543
bba04,trainval,0.5,0.6,0.38930585980415344,0.7499030828475952,0.902212381362915,0.48298463225364685,4.641773223876953,0.5295401811599731,8.001424789428711
bba04,trainval,0.5,0.7,0.3543870449066162,0.7269637584686279,0.8935622572898865,0.5018715858459473,4.972350120544434,0.5645369291305542,8.413448333740234
bba04,trainval,0.5,0.8,0.3194631040096283,0.7024282813072205,0.883788526058197,0.521577775478363,5.339419841766357,0.6020363569259644,8.87175178527832
bba04,trainval,0.5,0.9,0.2796767055988312,0.6730202436447144,0.8708397150039673,0.5455102920532227,5.805375576019287,0.6487200856208801,9.441643714904785
bba04,trainval,0.6,0.1,0.7104743719100952,0.9041350483894348,0.9545463919639587,0.32761287689208984,2.314706563949585,0.2680911719799042,4.962741374969482
bba04,trainval,0.6,0.2,0.6276010870933533,0.8730672001838684,0.9443063139915466,0.36702364683151245,2.8307127952575684,0.3307992219924927,5.680049419403076
bba04,trainval,0.6,0.3,0.5640605688095093,0.8447995185852051,0.9347383379936218,0.39763328433036804,3.2631874084472656,0.3804178535938263,6.259965896606445
bba04,trainval,0.6,0.4,0.5108894109725952,0.8173631429672241,0.9256656765937805,0.4242161214351654,3.6556949615478516,0.4245606064796448,6.771148681640625
bba04,trainval,0.6,0.5,0.46425873041152954,0.7909935116767883,0.9164045453071594,0.4480084180831909,4.0240888595581055,0.4655384421348572,7.235363006591797
bba04,trainval,0.6,0.6,0.42014285922050476,0.7639068961143494,0.9074193239212036,0.4704025089740753,4.385504722595215,0.5054591298103333,7.681620121002197
bba04,trainval,0.6,0.7,0.3781062662601471,0.7367491126060486,0.8979254364967346,0.49244990944862366,4.760671615600586,0.5457066297531128,8.151268005371094
bba04,trainval,0.6,0.8,0.33424150943756104,0.7059133052825928,0.885847806930542,0.517192006111145,5.19462776184082,0.5921462774276733,8.69038200378418
bba04,trainval,0.6,0.9,0.2865047752857208,0.6695728302001953,0.8700019717216492,0.5465948581695557,5.749678134918213,0.6491574048995972,9.37782096862793
bba04,trainval,0.7,0.1,0.7879223227500916,0.9266716837882996,0.9621455669403076,0.29177767038345337,1.8663231134414673,0.21065355837345123,4.330160140991211
bba04,trainval,0.7,0.2,0.7091875076293945,0.902601420879364,0.9543036818504333,0.3287702798843384,2.3214945793151855,0.2693876326084137,4.969601154327393
bba04,trainval,0.7,0.3,0.6410124897956848,0.8769879937171936,0.9459924101829529,0.361303448677063,2.7421658039093018,0.3211711049079895,5.556144714355469
bba04,trainval,0.7,0.4,0.5798409581184387,0.8501904010772705,0.9370126724243164,0.39098483324050903,3.152296304702759,0.36894387006759644,6.10943078994751
bba04,trainval,0.7,0.5,0.52254718542099,0.8215270638465881,0.9274493455886841,0.41945433616638184,3.5676369667053223,0.4160429835319519,6.657085418701172
bba04,trainval,0.7,0.6,0.46927157044410706,0.7911703586578369,0.9169325232505798,0.44704240560531616,3.986175537109375,0.46309030055999756,7.188996315002441
bba04,trainval,0.7,0.7,0.41660845279693604,0.7584647536277771,0.9058212637901306,0.47427260875701904,4.42274808883667,0.5117085576057434,7.728984832763672
bba04,trainval,0.7,0.8,0.36286360025405884,0.7224301099777222,0.8929347395896912,0.5031946301460266,4.914796829223633,0.5648993253707886,8.343609809875488
bba04,trainval,0.7,0.9,0.30272188782691956,0.6770172119140625,0.8741598725318909,0.539587676525116,5.567349433898926,0.6343864798545837,9.154348373413086
bba04,trainval,0.8,0.1,0.8531983494758606,0.9426313042640686,0.9666516780853271,0.26108992099761963,1.4702781438827515,0.15481045842170715,3.7437918186187744
bba04,trainval,0.8,0.2,0.8071305155754089,0.9319733381271362,0.9637678861618042,0.2826680839061737,1.751909613609314,0.19560003280639648,4.164877891540527
bba04,trainval,0.8,0.3,0.7497496604919434,0.9154266119003296,0.9585620164871216,0.30996665358543396,2.0833656787872314,0.2391551285982132,4.636774063110352
bba04,trainval,0.8,0.4,0.6860009431838989,0.8942621946334839,0.9517643451690674,0.3398306369781494,2.457270860671997,0.2867583930492401,5.157553195953369
bba04,trainval,0.8,0.5,0.6210212111473083,0.868043065071106,0.943239688873291,0.371178537607193,2.870656967163086,0.3367488384246826,5.730225563049316
bba04,trainval,0.8,0.6,0.5541973114013672,0.8373172879219055,0.9328992366790771,0.4037710130214691,3.3312089443206787,0.3898357152938843,6.346590042114258
bba04,trainval,0.8,0.7,0.4860641658306122,0.800142228603363,0.9202908277511597,0.4388105571269989,3.8503715991973877,0.4486306607723236,7.017029762268066
bba04,trainval,0.8,0.8,0.414851576089859,0.7560401558876038,0.9050837755203247,0.47600889205932617,4.438460826873779,0.5145788192749023,7.748499393463135
bba04,trainval,0.8,0.9,0.334224134683609,0.6992341876029968,0.8838686347007751,0.5213399529457092,5.209488868713379,0.5988156199455261,8.708524703979492
bba04,trainval,0.9,0.1,0.8779604434967041,0.9400293827056885,0.9624184966087341,0.26097527146339417,1.3155304193496704,0.11623385548591614,3.546544075012207
bba04,trainval,0.9,0.2,0.8754963278770447,0.9439871907234192,0.9654731750488281,0.25586792826652527,1.3295434713363647,0.12832534313201904,3.5528204441070557
bba04,trainval,0.9,0.3,0.8614879846572876,0.9438295960426331,0.966590940952301,0.2583172917366028,1.4189475774765015,0.14649459719657898,3.670952558517456
bba04,trainval,0.9,0.4,0.8341240882873535,0.9386103749275208,0.9656991958618164,0.26989006996154785,1.5879409313201904,0.17258822917938232,3.919160842895508
bba04,trainval,0.9,0.5,0.790773868560791,0.9273263812065125,0.9623934030532837,0.290558785200119,1.848044514656067,0.20842397212982178,4.303288459777832
bba04,trainval,0.9,0.6,0.7250800728797913,0.9075350165367126,0.9560452699661255,0.3213379979133606,2.2248291969299316,0.25761058926582336,4.830832481384277
bba04,trainval,0.9,0.7,0.6404253244400024,0.8760822415351868,0.9457427859306335,0.36200952529907227,2.7443954944610596,0.32199713587760925,5.5574164390563965
bba04,trainval,0.9,0.8,0.5376361012458801,0.8285297751426697,0.9299386739730835,0.41238099336624146,3.4512131214141846,0.4040210247039795,6.504448890686035
bba04,trainval,0.9,0.9,0.4138958156108856,0.7548159956932068,0.9045312404632568,0.47687870264053345,4.446994781494141,0.5160136818885803,7.758127212524414

